Pressure-robust ALE space-time DG method for the Stokes equations on moving domains

We propose and analyze a space-time discontinuous Galerkin method for the incompressible Stokes equations on moving domains within the arbitrary Lagrangian-Eulerian setting. We use a contravariant Piola map in the definition of the discrete velocity space to preserve the pointwise divergence-free property on the discrete level. We show that the method is inf-sup stable, with no constraints on the spatial mesh or the time partition. We also establish a priori error estimates in the energy norm for arbitrary degrees of approximation in space and time. For piecewise-constant and piecewise-linear approximations in time, we show that the method is also robust at low viscosity regimes, and provide numerical evidence suggesting that this property extends to high-order cases as well. We present several numerical experiments to validate our theoretical findings.

==> NumericalResults/errFinalTimeL2Pre.txt <==
h errFinalTimeL2Pre_degree_0 errFinalTimeL2Pre_degree_1 errFinalTimeL2Pre_degree_2
0.149582 7.56897 7.13234 6.56735
0.0793161 6.06327 4.14189 3.99026
0.0325956 1.67555 1.46354 1.42776
0.01227 0.544669 0.532144 0.523752


==> NumericalResults/errFinalTimeL2Vel.txt <==
h errFinalTimeL2Vel_degree_0 errFinalTimeL2Vel_degree_1 errFinalTimeL2Vel_degree_2
0.149582 0.39731 0.157548 0.15926
0.0793161 0.116522 0.0421509 0.0401292
0.0325956 0.0204391 0.00792111 0.00735241
0.01227 0.00294655 0.00115229 0.0010601


==> NumericalResults/errTotVel.txt <==
h errTotVel_degree_0 errTotVel_degree_1 errTotVel_degree_2
0.149582 0.234484 0.227569 0.226638
0.0793161 0.119581 0.109671 0.108291
0.0325956 0.0529009 0.0457916 0.0444479
0.01227 0.0203115 0.0185891 0.0166952


==> NumericalResults/errTotVelNu.txt <==
nu errTotVelNu_degree_0 errTotVelNu_degree_1 errTotVelNu_degree_2 errTotVelNu_degree_3
1.0 0.337046 0.227569 0.226638 0.226638
0.1 0.348249 0.227314 0.22615 0.226151
0.01 0.434222 0.225561 0.224299 0.224304
0.001 0.616492 0.412825 0.413203 0.413233
0.0001 0.983206 1.06807 1.09184 1.09203
1e-05 1.07354 1.29061 1.32709 1.32724
1e-06 1.08406 1.31878 1.35685 1.357
1e-07 1.08513 1.32167 1.35991 1.36005
1e-08 1.08523 1.32196 1.36022 1.36036
1e-09 1.08524 1.32199 1.36025 1.36039
1e-10 1.08525 1.322 1.36025 1.36039


==> NumericalResults/errTotVelSC.txt <==
h errTotVelSC_degree_1
0.149582 0.0194681
0.0793161 0.00954555
0.0325956 0.00396085
0.01227 0.00149641


==> NumericalResults/errTotVelTC.txt <==
tau errTotVelTC_degree_0 errTotVelTC_degree_1 errTotVelTC_degree_2
0.5 8.31339 7.54908 1.62422
0.25 6.77457 2.28097 0.172148
0.125 4.6635 0.530298 0.0325605
0.0625 2.58935 0.123061 0.00482517
0.03125 1.34836 0.0292739 0.000649072
0.015625 0.685953 0.00707407 8.38178e-05

